A piecewise-linear isometrically immersed flat Klein bottle in Euclidean 3-space

We present numerical polyhedron data for the image of a piecewise-linear map from a zero-curvature Klein bottle into Euclidean 3-space such that every point in the domain has a neighborhood which is isometrically embedded. To the author's knowledge, this is the first explicit piecewise-smooth isometric immersion of a flat Klein bottle. Intuitively, the surface can be locally made from origami and but for the self-intersections has the global topology of a Klein bottle.

==> data/faces.csv <==
1,3,2
5,7,6
9,11,10
13,15,14
17,19,18
21,23,22
25,27,26
29,31,30
33,35,34
37,39,38
41,43,42
45,47,46
49,51,50
53,55,54
57,59,58
61,63,62
65,67,66
69,71,70
73,75,74
77,79,78
81,83,82
85,87,86
89,91,90
93,95,94
97,99,98
101,103,102
105,107,106
109,111,110
113,115,114
117,119,118
2,4,3
6,8,7
10,12,11
14,16,15
18,20,19
22,24,23
26,28,27
30,32,31
34,36,35
38,40,39
42,44,43
46,48,47
50,52,51
54,56,55
58,60,59
62,64,63
66,68,67
70,72,71
74,76,75
78,80,79
82,84,83
86,88,87
90,92,91
94,96,95
98,100,99
102,104,103
106,108,107
110,112,111
114,116,115
118,120,119
1,3,38
5,7,2
9,11,6
13,15,10
17,19,14
21,23,18
25,27,22
29,31,26
33,35,30
37,39,34
41,43,78
45,47,42
49,51,46
53,55,50
57,59,54
61,63,58
65,67,62
69,71,66
73,75,70
77,79,74
81,83,118
85,87,82
89,91,86
93,95,90
97,99,94
101,103,98
105,107,102
109,111,106
113,115,110
117,119,114
38,3,40
2,7,4
6,11,8
10,15,12
14,19,16
18,23,20
22,27,24
26,31,28
30,35,32
34,39,36
78,43,80
42,47,44
46,51,48
50,55,52
54,59,56
58,63,60
62,67,64
66,71,68
70,75,72
74,79,76
118,83,120
82,87,84
86,91,88
90,95,92
94,99,96
98,103,100
102,107,104
106,111,108
110,115,112
114,119,116
121,123,122
124,126,125
127,129,128
130,132,131
133,135,134
136,138,137
139,141,140
142,144,143
145,147,146
148,150,149
151,153,152
154,156,155
157,159,158
160,162,161
163,165,164
166,168,167
169,171,170
172,174,173
175,177,176
178,180,179
181,183,182
184,186,185
187,189,188
190,192,191
193,195,194
196,198,197
199,201,200
202,204,203
205,207,206
208,210,209
121,123,149
124,126,122
127,129,125
130,132,128
133,135,131
136,138,134
139,141,137
142,144,140
145,147,143
148,150,146
151,153,179
154,156,152
157,159,155
160,162,158
163,165,161
166,168,164
169,171,167
172,174,170
175,177,173
178,180,176
181,183,209
184,186,182
187,189,185
190,192,188
193,195,191
196,198,194
199,201,197
202,204,200
205,207,203
208,210,206
149,150,123
122,123,126
125,126,129
128,129,132
131,132,135
134,135,138
137,138,141
140,141,144
143,144,147
146,147,150
179,180,153
152,153,156
155,156,159
158,159,162
161,162,165
164,165,168
167,168,171
170,171,174
173,174,177
176,177,180
209,210,183
182,183,186
185,186,189
188,189,192
191,192,195
194,195,198
197,198,201
200,201,204
203,204,207
206,207,210
23,121,122,20
19,124,125,16
15,127,128,12
11,130,131,8
7,133,134,4
3,136,137,40
39,139,140,36
35,142,143,32
31,145,146,28
27,148,149,24
63,151,152,60
59,154,155,56
55,157,158,52
51,160,161,48
47,163,164,44
43,166,167,80
79,169,170,76
75,172,173,72
71,175,176,68
67,178,179,64
103,181,182,100
99,184,185,96
95,187,188,92
91,190,191,88
87,193,194,84
83,196,197,120
119,199,200,116
115,202,203,112
111,205,206,108
107,208,209,104
23,24,149,121
19,20,122,124
15,16,125,127
11,12,128,130
7,8,131,133
3,4,134,136
39,40,137,139
35,36,140,142
31,32,143,145
27,28,146,148
63,64,179,151
59,60,152,154
55,56,155,157
51,52,158,160
47,48,161,163
43,44,164,166
79,80,167,169
75,76,170,172
71,72,173,175
67,68,176,178
103,104,209,181
99,100,182,184
95,96,185,187
91,92,188,190
87,88,191,193
83,84,194,196
119,120,197,199
115,116,200,202
111,112,203,205
107,108,206,208
183,1,38,37,210
186,5,2,1,183
189,9,6,5,186
192,13,10,9,189
195,17,14,13,192
198,21,18,17,195
201,25,22,21,198
204,29,26,25,201
207,33,30,29,204
210,37,34,33,207
123,41,78,77,150
126,45,42,41,123
129,49,46,45,126
132,53,50,49,129
135,57,54,53,132
138,61,58,57,135
141,65,62,61,138
144,69,66,65,141
147,73,70,69,144
150,77,74,73,147
153,81,118,117,180
156,85,82,81,153
159,89,86,85,156
162,93,90,89,159
165,97,94,93,162
168,101,98,97,165
171,105,102,101,168
174,109,106,105,171
177,113,110,109,174
180,117,114,113,177


==> data/vertices.csv <==
4.802517076888146,0.,-11.144313430378718
4.0216035943080914,0.9510565162951535,-11.878861269773033
1.8377127041952752,0.,-12.622197455333792
0.20454736829633635,0.26348883220469116,-11.722797008998516
4.0508093515786765,1.902113032590307,-11.21024142555696
2.6807057561447865,2.48989828488278,-11.965296475731357
1.4414954221102505,1.043670134662396,-12.614146958169403
-0.20337871658268547,0.6898227183678993,-11.635747703110129
2.0863171570798484,3.077683537175253,-11.376773740001623
0.5163992969789246,3.077683537175253,-12.095951237406231
0.40310602385142696,1.6886937509269364,-12.591201449751146
-0.8761243524527818,0.8526677723264163,-11.472889164569978
-0.334964977558167,3.077683537175253,-11.570557416653493
-1.641431869780655,2.48989828488278,-12.21539046363956
-0.8829486271877807,1.6886937509269364,-12.558448895167325
-1.568212161687938,0.6898227183678993,-11.276528999032738
-2.2882343344975955,1.902113032590307,-11.717651206240182
-2.971855306011912,0.9510565162951534,-12.28368347327268
-1.9259103545118001,1.043670134662396,-12.527583880499225
-2.007903380983367,0.2634888322046911,-11.134460866425881
-3.0330059608494113,0.,-11.771565525617442
-2.971855306011913,-0.9510565162951535,-12.283683473272681
-2.3249945488374437,0.,-12.514567745673244
-2.0079033809833704,-0.26348883220469116,-11.134460866425874
-2.2882343344975973,-1.902113032590307,-11.717651206240186
-1.6414318697806551,-2.48989828488278,-12.21539046363956
-1.9259103545118013,-1.043670134662396,-12.527583880499224
-1.568212161687941,-0.6898227183678993,-11.276528999032733
-0.33496497755816634,-3.077683537175253,-11.570557416653491
0.5163992969789264,-3.077683537175253,-12.09595123740623
-0.8829486271877818,-1.6886937509269364,-12.558448895167324
-0.8761243524527826,-0.8526677723264163,-11.472889164569978
2.0863171570798547,-3.077683537175253,-11.376773740001612
2.680705756144794,-2.48989828488278,-11.965296475731344
0.40310602385142597,-1.6886937509269364,-12.591201449751145
-0.20337871658268175,-0.6898227183678993,-11.635747703110136
4.05080935157869,-1.902113032590307,-11.210241425556937
4.021603594308102,-0.9510565162951535,-11.878861269773013
1.4414954221102496,-1.043670134662396,-12.614146958169401
0.20454736829634212,-0.2634888322046911,-11.722797008998525
-12.052517076888146,0.,1.4130549244956399
-12.298197424808567,0.9510565162951535,2.456619758264902
-11.849999999999998,0.,4.71959284097639
-10.254513697349116,0.26348883220469116,5.684255287277379
-11.733758532878344,1.902113032590307,2.097016908423777
-11.702603589868161,2.48989828488278,3.6610889529731208
-11.644919423900031,1.043670134662396,5.058701824098252
-9.97516374462846,0.6898227183678993,5.994004986704746
-10.895733650489026,3.077683537175253,3.8815832116183335
-10.733600703021073,3.077683537175253,5.600760709022942
-11.10585333157766,1.6886937509269364,5.946500667801701
-9.497751295094435,0.8526677723264163,6.495190528383289
-9.852914169989289,3.077683537175253,6.075366888270204
-9.758122523767703,2.48989828488278,7.529216929631218
-10.43446146174963,1.6886937509269364,7.043880388964876
-8.98165449883029,0.6898227183678993,6.996376070061833
-9.003666450040571,1.902113032590307,7.840494666606787
-9.152054286895252,0.9510565162951534,8.715543928014233
-9.886250711296865,1.043670134662396,7.931679232668325
-8.63877427727682,0.2634888322046911,7.3061257694892
-8.677971807073117,0.,8.512442974733942
-9.152054286895252,-0.9510565162951535,8.715543928014235
-9.675436310715659,0.,8.270788215790187
-8.638774277276811,-0.26348883220469116,7.306125769489199
-9.003666450040571,-1.902113032590307,7.840494666606791
-9.758122523767703,-2.48989828488278,7.529216929631218
-9.886250711296864,-1.043670134662396,7.931679232668326
-8.981654498830283,-0.6898227183678993,6.996376070061833
-9.852914169989289,-3.077683537175253,6.075366888270202
-10.733600703021072,-3.077683537175253,5.600760709022939
-10.434461461749626,-1.6886937509269364,7.043880388964876
-9.497751295094433,-0.8526677723264163,6.49519052838329
-10.89573365048902,-3.077683537175253,3.881583211618323
-11.702603589868154,-2.48989828488278,3.6610889529731083
-11.105853331577656,-1.6886937509269364,5.946500667801701
-9.97516374462847,-0.6898227183678993,5.994004986704746
-11.733758532878332,-1.902113032590307,2.097016908423754
-12.298197424808553,-0.9510565162951535,2.4566197582648828
-11.64491942390003,-1.043670134662396,5.058701824098252
-10.254513697349127,-0.2634888322046911,5.684255287277378
7.249999999999998,0.,9.731258505883078
8.276593830500474,0.9510565162951535,9.422241511508131
10.012287295804722,0.,7.902604614357402
10.049966329052781,0.26348883220469116,6.038541721721137
7.682949181299668,1.902113032590307,9.113224517133183
9.021897833723376,2.48989828488278,8.304207522758237
10.20342400178978,1.043670134662396,7.555445134071151
10.178542461211144,0.6898227183678993,5.641742716405383
8.809416493409179,3.077683537175253,7.495190528383289
10.217201406042149,3.077683537175253,6.495190528383289
10.70274730772623,1.6886937509269364,6.644700781949445
10.373875647547216,0.8526677723264163,4.977698636186688
10.187879147547454,3.077683537175253,5.495190528383289
11.399554393548357,2.48989828488278,4.686173534008342
11.31741008893741,1.6886937509269364,5.514568506202449
10.549866660518228,0.6898227183678993,4.280152928970905
11.291900784538166,1.902113032590307,3.877156539633395
12.123909592907163,0.9510565162951534,3.5681395452584472
11.812161065808665,1.043670134662396,4.5959046478309
10.646677658260188,0.2634888322046911,3.828335096936681
11.710977767922529,0.,3.2591225508835002
12.123909592907166,-0.9510565162951535,3.5681395452584477
12.000430859553104,0.,4.2437795298830565
10.646677658260183,-0.26348883220469116,3.8283350969366743
11.29190078453817,-1.902113032590307,3.877156539633395
11.399554393548357,-2.48989828488278,4.686173534008342
11.812161065808667,-1.043670134662396,4.595904647830897
10.549866660518225,-0.6898227183678993,4.2801529289708995
10.187879147547454,-3.077683537175253,5.495190528383289
10.217201406042147,-3.077683537175253,6.49519052838329
11.31741008893741,-1.6886937509269364,5.514568506202448
10.373875647547218,-0.8526677723264163,4.9776986361866875
8.809416493409167,-3.077683537175253,7.495190528383289
9.021897833723362,-2.48989828488278,8.304207522758237
10.70274730772623,-1.6886937509269364,6.644700781949443
10.17854246121115,-0.6898227183678993,5.64174271640539
7.682949181299643,-1.902113032590307,9.113224517133183
8.276593830500452,-0.9510565162951535,9.42224151150813
10.203424001789779,-1.043670134662396,7.5554451340711495
10.049966329052785,-0.2634888322046911,6.038541721721146
-7.1627127041952745,0.,-4.135394107895094
-5.844959296471282,0.26348883220469116,-4.488485069318098
-8.427517076888146,0.,-4.865629252941539
-6.869035710160233,1.043670134662396,-3.965839616334163
-5.576708187952589,0.6898227183678993,-4.333610219604413
-7.89228394222851,1.902113032590307,-4.556612258566592
-6.100179358062596,1.6886937509269364,-3.5219401944824384
-5.142668776849505,0.8526677723264163,-4.083017448765141
-6.4910254037844375,3.077683537175253,-3.7475952641916446
-5.149820641937402,1.6886937509269364,-2.97325033390085
-4.708629365746422,0.6898227183678993,-3.8324246779258697
-4.758974596215561,3.077683537175253,-2.7475952641916446
-4.380964289839765,1.043670134662396,-2.529350912049125
-4.440378257227728,0.2634888322046911,-3.677549828212186
-3.3577160577714875,1.902113032590307,-1.9385782698166971
-4.087287295804724,0.,-2.3597964204881947
-4.440378257227727,-0.26348883220469116,-3.6775498282121872
-2.8224829231118527,0.,-1.629561275441749
-4.380964289839765,-1.043670134662396,-2.5293509120491255
-4.708629365746422,-0.6898227183678993,-3.8324246779258706
-3.357716057771488,-1.902113032590307,-1.9385782698166962
-5.149820641937402,-1.6886937509269364,-2.9732503339008503
-5.142668776849505,-0.8526677723264163,-4.083017448765141
-4.758974596215561,-3.077683537175253,-2.7475952641916437
-6.100179358062596,-1.6886937509269364,-3.5219401944824376
-5.576708187952589,-0.6898227183678993,-4.333610219604413
-6.4910254037844375,-3.077683537175253,-3.747595264191644
-6.869035710160233,-1.043670134662396,-3.9658396163341627
-5.844959296471282,-0.2634888322046911,-4.488485069318097
-7.89228394222851,-1.902113032590307,-4.556612258566591
0.,0.,8.270788215790189
-0.9646624463009886,0.26348883220469116,7.3061257694892
0.,0.,9.731258505883078
1.1102230246251565e-16,1.043670134662396,7.931679232668326
-0.9646624463009876,0.6898227183678993,6.9963760700618325
1.310076821505818e-16,1.902113032590307,9.113224517133183
2.220446049250313e-16,1.6886937509269364,7.043880388964877
-0.9646624463009875,0.8526677723264163,6.495190528383289
-9.10369227744495e-17,3.077683537175253,7.495190528383289
7.771561172376096e-16,1.6886937509269364,5.946500667801701
-0.9646624463009871,0.6898227183678993,5.994004986704746
1.310076821505818e-16,3.077683537175253,5.495190528383289
7.771561172376096e-16,1.043670134662396,5.058701824098252
-0.9646624463009875,0.2634888322046911,5.684255287277378
2.6201536430116377e-16,1.902113032590307,3.8771565396333947
3.3306690738754696e-16,0.,4.71959284097639
-0.9646624463009889,-0.26348883220469116,5.684255287277378
9.6811993845239e-16,0.,3.2591225508835
3.3306690738754696e-16,-1.043670134662396,5.058701824098252
-0.9646624463009883,-0.6898227183678993,5.994004986704746
1.321172225528003e-15,-1.902113032590307,3.8771565396333947
4.440892098500626e-16,-1.6886937509269364,5.946500667801701
-0.9646624463009875,-0.8526677723264163,6.495190528383289
8.371122563018081e-16,-3.077683537175253,5.495190528383289
7.771561172376096e-16,-1.6886937509269364,7.043880388964877
-0.9646624463009872,-0.6898227183678993,6.9963760700618325
4.840599692261949e-16,-3.077683537175253,7.495190528383289
6.661338147750939e-16,-1.043670134662396,7.931679232668326
-0.9646624463009875,-0.2634888322046911,7.3061257694892
5.240307286023274e-16,-1.902113032590307,9.113224517133183
7.1627127041952745,0.,-4.135394107895094
6.80962174277227,0.26348883220469116,-2.817640700171102
8.427517076888146,0.,-4.865629252941539
6.869035710160233,1.043670134662396,-3.965839616334163
6.5413706342535765,0.6898227183678993,-2.662765850457419
7.89228394222851,1.902113032590307,-4.556612258566592
6.100179358062596,1.6886937509269364,-3.5219401944824384
6.107331223150493,0.8526677723264163,-2.4121730796181478
6.4910254037844375,3.077683537175253,-3.7475952641916446
5.149820641937402,1.6886937509269364,-2.9732503339008516
5.67329181204741,0.6898227183678993,-2.161580308778876
4.758974596215561,3.077683537175253,-2.7475952641916446
4.380964289839765,1.043670134662396,-2.529350912049127
5.405040703528716,0.2634888322046911,-2.0067054590651923
3.3577160577714875,1.902113032590307,-1.9385782698166976
4.087287295804724,0.,-2.3597964204881956
5.405040703528717,-0.26348883220469116,-2.006705459065191
2.822482923111852,0.,-1.6295612754417508
4.380964289839765,-1.043670134662396,-2.5293509120491264
5.67329181204741,-0.6898227183678993,-2.161580308778875
3.357716057771487,-1.902113032590307,-1.9385782698166985
5.149820641937402,-1.6886937509269364,-2.973250333900851
6.107331223150493,-0.8526677723264163,-2.4121730796181478
4.758974596215561,-3.077683537175253,-2.7475952641916455
6.100179358062596,-1.6886937509269364,-3.5219401944824393
6.5413706342535765,-0.6898227183678993,-2.6627658504574194
6.4910254037844375,-3.077683537175253,-3.747595264191645
6.869035710160233,-1.043670134662396,-3.9658396163341636
6.80962174277227,-0.2634888322046911,-2.8176407001711032
7.89228394222851,-1.902113032590307,-4.5566122585665925

